Spectral Energy Distributions of Disc-Embedded Accreting Protoplanets

Many dozens of circumstellar discs show signatures of sculpting by planets. To help find these protoplanets by direct imaging, we compute their broadband spectral energy distributions, which overlap with the JWST (James Webb Space Telescope) and ALMA (Atacama Large Millimeter Array) passbands. We consider how circumplanetary spherical envelopes and circumplanetary discs are heated by accretion and irradiation. Searches with JWST's NIRCam (Near-Infrared Camera) and the blue portion of MIRI (Mid-Infrared Instrument) are most promising since $\sim$300--1000 K protoplanets outshine their $\sim$20--50 K circumstellar environs at wavelengths of $\sim$2--10 $\mu$m. Detection is easier if circumplanetary dust settles into discs (more likely for more massive planets) or is less abundant per unit mass gas (because of grain growth or aerodynamic filtration). At wavelengths longer than 20 $\mu$m, circumplanetary material is difficult to see against the circumstellar disc's surface layers that directly absorb starlight and reprocess it to the far-infrared. Such contaminating circumstellar emission can be serious even within the evacuated gaps observed by ALMA. Only in strongly depleted regions, like the cavity of the transitional disc PDS 70 where two protoplanets have been confirmed, may long-wavelength windows open for protoplanet study. We compile a list of candidate protoplanets and identify those with potentially the highest accretion luminosities, all peaking in the near-infrared.

==> figures/birnstiel_opac.txt <==
# NC: Birnstiel opacity law. orange or green curves in their fig 6
# log wavelength (micron)  | log(opacity) [cgs]
-0.9677419354838708 2.786098310291859
-0.8978494623655912 2.8107398873527907
-0.8118279569892471 2.811763952892985
-0.7311827956989245 2.8127240143369177
-0.6559139784946235 2.8374295954941116
-0.5645161290322579 2.8266129032258065
-0.4784946236559139 2.815732206861239
-0.40860215053763427 2.7451356886840754
-0.36559139784946226 2.6623143881208398
-0.29569892473118253 2.6155273937532
-0.21505376344086002 2.545058883768561
-0.11827956989247301 2.5343061955965176
-0.021505376344086002 2.4640296979006653
0.08064516129032273 2.4057219662058364
0.14516129032258074 2.4183947772657444
0.23118279569892497 2.407514080901177
0.2903225806451615 2.3605990783410133
0.3763440860215055 2.31400409626216
0.435483870967742 2.3623271889400916
0.4516129032258067 2.5410906298003066
0.4838709677419357 2.6962365591397845
0.5161290322580645 2.565668202764976
0.543010752688172 2.3993215565796207
0.5645161290322582 2.304339477726574
0.6290322580645162 2.2932027649769577
0.6720430107526882 2.2818100358422937
0.7473118279569897 2.2946108550947253
0.7741935483870968 2.37826420890937
0.8387096774193548 2.3671274961597537
0.8763440860215053 2.319956477214541
0.9247311827956992 2.3800563236047103
0.9516129032258063 2.451804915514592
1.0322580645161292 2.5360983102918584
1.0752688172043012 2.560419866871479
1.1397849462365592 2.4897593445980535
1.2365591397849467 2.4313876088069626
1.3225806451612903 2.3490783410138243
1.4354838709677422 2.3147081413210437
1.5860215053763438 2.268881208397337
1.6881720430107527 2.2581925243215557
1.7365591397849462 2.151625704045058
1.8010752688172047 2.080965181771633
1.8817204301075268 1.9747823860727078
2.053763440860215 1.7387352790578587
2.274193548387097 1.503264208909369
2.440860215053763 1.255248335893496
2.639784946236559 0.9838069636456721
2.844086021505376 0.6290962621607772
3.03763440860215 0.36949564772145305
3.193548387096774 0.07373271889400801
3.333333333333333 -0.2579365079365097
3.467741935483871 -0.6253840245775741
3.559139784946236 -0.9457245263696885
3.688172043010752 -1.3132360471070168


==> figures/dust_temperature.dat <==
1
 34
 1
3.425448953e+03
 2.930611190e+03
 2.507561606e+03
 2.145891827e+03
 1.836848927e+03
 1.572610343e+03
 1.346784029e+03
 1.153693472e+03
 9.886951084e+02
 8.475976548e+02
 7.268881271e+02
 6.237211534e+02
 5.354982962e+02
 4.600302657e+02
 3.955113233e+02
 3.403171675e+02
 2.931203892e+02
 2.527609340e+02
 2.182307180e+02
 1.886927409e+02
 1.634321077e+02
 1.418431637e+02
 1.233759027e+02
 1.076021968e+02
 9.412738307e+01
 8.264337330e+01
 7.285528225e+01
 6.454427934e+01
 5.749546016e+01
 5.154444426e+01
 4.654909293e+01
 4.238837603e+01
 3.895028345e+01
 3.614083112e+01

